Kaon semileptonic decays near the physical point

The CKM matrix element $|V_{us}|$ can be extracted from the experimental measurement of semileptonic $K\to\pi$ decays. The determination depends on theory input for the corresponding vector form factor in QCD. We present a preliminary update on our efforts to compute it in $N_f=2+1$ lattice QCD using domain wall fermions for several lattice spacings and with a lightest pion mass of about $170\,\mathrm{MeV}$. By using partially twisted boundary conditions we avoid systematic errors associated with an interpolation of the form factor in momentum-transfer, while simulated pion masses near the physical point reduce the systematic error due to the chiral extrapolation.

==> skeleton.txt <==
% Please use the skeleton file you have received in the 
% invitation-to-submit email, where your data are already
% filled in. Otherwise please make sure you insert your 
% data according to the instructions in PoSauthmanual.pdf
\documentclass{PoS}

\title{Contribution title}

\ShortTitle{Short Title for header}

\author{\speaker{First Author}\thanks{A footnote may follow.}\\
        Author affiliation\\
        E-mail: \email{author@email}}

%\author{Another Author\\
%        Affiliation\\
%        E-mail: \email{...}}

\abstract{..........................\
          ...........................}

\FullConference{The 30 International Symposium on Lattice Field Theory - Lattice 2012,\\
		June 24-29, 2012\\
		Cairns, Australia}


\begin{document}

\section{...}

\begin{thebibliography}{99}
\bibitem{...} 
....

\end{thebibliography}

\end{document}



